Nezha: Deployable and High-Performance Consensus Using Synchronized Clocks

This paper presents a high-performance consensus protocol, Nezha, which can be deployed by cloud tenants without any support from their cloud provider. Nezha bridges the gap between protocols such as Multi-Paxos and Raft, which can be readily deployed and protocols such as NOPaxos and Speculative Paxos, that provide better performance, but require access to technologies such as programmable switches and in-network prioritization, which cloud tenants do not have. Nezha uses a new multicast primitive called deadline-ordered multicast (DOM). DOM uses high-accuracy software clock synchronization to synchronize sender and receiver clocks. Senders tag messages with deadlines in synchronized time; receivers process messages in deadline order, on or after their deadline. We compare Nezha with Multi-Paxos, Fast Paxos, Raft, a NOPaxos version we optimized for the cloud, and 2 recent protocols, Domino and TOQ-EPaxos, that use synchronized clocks. In throughput, Nezha outperforms all baselines by a median of 5.4x (range: 1.9-20.9x). In latency, Nezha outperforms five baselines by a median of 2.3x (range: 1.3-4.0x), with one exception: it sacrifices 33% latency compared with our optimized NOPaxos in one test. We also prototype two applications, a key-value store and a fair-access stock exchange, on top of Nezha to show that Nezha only modestly reduces their performance relative to an unreplicated system. Nezha is available at https://github.com/Steamgjk/Nezha.

==> crash_recovery.txt <==
BE CONSISTENT AND DO THIS IN THE MAIN BODY AND APPENDIX:
1. crash recovery algorithm -> cite vr, nopaxos, or specpaxos
2. crash vectors: cite disc paper from Ellis Michael and friends
3. stray messages: cite tdsn paper
4. bug in vr: cite Appendix B.1 in Ellis Michael's TR (and reference your own error trace in Appendix ?? (and give credit to Ellis Michael's TR for the error trace)).
5. Claim as your contribution: the idea  of applying crash vectors to solve the problem of stray messages that leads to the bug in all VR-related crash recovery.


==> old/outline.txt <==
Abstract:
------------------

Intro:
------------------
  * Stock exchanges in the cloud DONE
  * Some references to NASDAQ articles talking about moving to cloud DONE
  * How it's done today: bespoke networks (e.g., measuring wire length, etc.) DONE
  * The promise of the cloud DONE
  * The problems of the cloud: best effort, jitter, etc. DONE
  * Maybe reference the gaming+low latency literature in the 2000s. TODO
  * Gaming engines have done this but they operate at higher time scales (10s of ms vs. 100s of microseconds). TODO
  * microseconds vs. milliseconds: we need to worry about fairness variability because we care about lower latency (i.e., we could have little to no unfairness if we set our target to 1 ms). TODO
  * algorithms here (on behalf of people) that are trading rather than people in games. TODO
------------------ 
Design:
  * Time synchronization (and time perimeters if needed) DONE
  * ZeroMQ implementation DONE
  * Gateways DONE
  * Clients DONE
  * Matching engine DONE
    * Limit orders and market orders DONE
    * Sharding DONE
-------------------
Experiences: DONE
* SS1. High-school deployment => changes in API, course deployment 
    => 1) dynamic delay
    => 2) lower latency learnings
-------------------
Evaluation: DONE
  * Testbed and testbed setup
  * OPTIONAL: SS2. Evaluation of sharding (throughput vs. latency)
  * SS3. Dynamic delay tuning algorithm and lower latency replication and present some figures on queuing delay vs. unfairness ratio for upstream and downstream
--------------------
Open problems and challenges: (could even be conclusion)
If space permits: open problems (applying this to games, lower latency through DPDK)

% Then, course deployment (present some figures of min, average, max orders per second and latency time series)
  Learnings from the course: Setting a good delay parameter so as to guarantee constant unfairness. It's hard because even minimum latency in the public cloud is time varying and depends on the VMs you get etc. So we need a dynamic strategy because 350 us might be good today but bad tomorrow. And we actually saw this. So we came up with a dynamic delay tuning algorithm.

==> scratch/notes.txt <==
Think about this:
Stock exchanges: propagation time asymmetry doesn't need FIFO. queueing time asymmetry needs an additional time.
To ensure determinism, you don't need to equalize just prop. time asymmetry. You need additional holding time for q delay asymmetry. 
Note to self: clarify this determinism vs. FIFO order point.

==> scratch/old.txt <==
%However, the current {\em implementation} of both efforts has three key shortcomings because they rely on a hardware-based time synchronization algorithm (PTP)~\cite{detnet, tsn}. First, PTP is all-or-nothing: even if synchronized time is only required at some of the nodes, all network nodes need to be synchronized for good synchronization accuracy. As a result,  it is not easy to scale deterministic networking to large networks, e.g., we know of no PTP deployments beyond a couple of hundred nodes. Second, it is often impossible to implement time synchronization at some network nodes. An example is virtual networks such as the cloud, where cloud customers only control their own VMs, but not internal switches.  PTP is not applicable to such scenarios. Third, implementing PTP requires hardware upgrades, e.g., to measure sojourn time through switches.

%We now revisit our three examples to show how time perimeters enable them and what the sensors and actuators are in each case. First, for the self-driving use case, each car sensor can attach its wall-clock timestamp to its reading. When the controller receives this reading, it can use this timestamp to prioritize fresh readings for decision making. Here the car sensors are the sensors and the controller is the actuator. Second, for the trading use case, the exchange server can execute orders in the sequence of their synchronized gateway timestamps regardless of when they reached the server after enforcing a minimum delay on each order (Figure~\ref{fig:cloudex}). Here, the gateways and exchange server are the sensors, while the exchange server is the actuator. For the gaming use case, each message transmitted from the gaming server carries a ``release-at'' timestamp to indicate to receiving gateways that they should all hold messages and release them only at the ``release-at'' timestamp. Here, the gateways and gaming servers are sensors, while the gateways are the actuators.\as{Do we have enough examples where the actuator set isn't a strict subset of the sensor set? Right now, only the automotive example has that feature.}
% because they act on their own local timestamps
%TODO: Do we have enough use cases where the actuators are not synced up? In many of our use cases, 

%TODO: Haven't used the term transit node.
%TODO: Using the term wall-clock time over absolute time.
%TODO: We don't discuss equalizing transit times in the paragraph above.

%To analyze the examples in the previous paragraph, we use the term sensor node to refer to a network node where an event (e.g., order, GPS reading, game update) occurs at a particular time, the term actuator node to refer to a network node that takes action based on these timestamped events, and the term transit time to refer to the time it takes for information to travel from a sensor node to its corresponding actuator node. 

% The two examples below are already mentioned in the intro.
%\Para{Freshness-based scheduling.}
%Deadline-based scheduling is important for minimized missed deadlines for datacenter workloads~\cite{d3} and for ensuring the freshness of sensor readings in the context of real-time control. In both cases, the order of packet transmissions is determined by the difference between the timestamps at the originator of the message and the current timestamp at the node where scheduling is happening. This primitive requires that the message originator and the scheduling node belong to the same perimeter.

%\Para{Event ordering.}
%By providing tightly synchronized clocks, time perimeters provide an alternative to Lamport or vector clocks~\cite{lamport_clocks}, which are used to order events within a network in the absence of good time synchronization technology. However, Lamport clocks only guarantee a unique partial ordering: events across machines are ordered by the sender and receiver of inter-machine messages, while events within a machine are ordered according to the local clock. Time perimeters guarantee a unique total ordering, within the clock synchronization accuracy bounds of an algorithm such as Huygens~\cite{huygens}.

% What does this enable?
% --> If you have access to a vector of timestamps at different nodes, what can you do with it?
% --> Change priority of packets based on timestamps.
% --> Network calculus based algorithms.
% --> Anything to do with real time or control cares about it. Don't want to be controlling based on very old data.
% (Ties to this notion of staleness.)

% \Para{Expiring orders.}
% Similar to a sell-by date on different products. Prevents having to send cancellation orders.
% --> Blockchain: puzzle-solving races are similar.

%\Para{Preventing front running by scheduling based on non-local wall-clock time.}
%The approach used by the \sysname matching engine to schedule orders in the order of their gateway timestamps can be used to prevent front running by automated bots~\cite{flashboys}. To illustrate front running, consider three locations A, B, and C. An order is simultaneously issued by A to both locations B and C. A bot lies in wait at B and observes A's order. Based on the information in A's order and aided by a low-latency link to C, the bot executes its own order at C before A's original order to C can get there, hurting A's profit at C. While the example seems contrived, violations of the triangle inequality in Internet routing can cause such situations. To prevent front running, A, B, and C can be part of the same time perimeter, and C can execute orders based on the timestamps at which they were generated, not the timestamps at which they reached C. More generally, the use of time perimeters allows us to perform scheduling based on non-local wall-clock time.

%\Para{Synchronized multicast.}
%Time perimeters can be used to synchronize a group of gateway nodes at the boundary of a network and to ensure that information disseminated {\em into} these gateways is multicasted {\em out of} these gateways at the same time. %This generalizes the H/R buffer from \sysname to a more general primitive that is relevant to game engines, command-and-control applications, and synchronized video streaming. 

ntp

MMSys 


==> todo.txt <==
0. Consistently put a comma before and.
1. Avoid terms like huge.
2. Let's use high-performance everywhere, not efficient, or fast or something else.
3. consistency vs. smr vs. consensus vs. fault tolerance (use the right word).
4. ~\cite{} instead of \cite{}
5. message vs. request: we should be uniform (LETS USE REQUEST). We can use messages for the inter-replica messages.
6. consensus protocol or replication protocol or smr protocol??
7. i.e., (not i.e.) similarly, e.g., and not e.g.
8. request vs. message. [Use request in the main text, but I think in the appendix, when building the model, "message" is a more general term]
9. early vs. late buffer (or should we use different terms because requests are moved from the late buffer to the early buffer at some point).
10. Split consensus protocol into "primitive" + "replication protocol". Is that a reasonable split (naming wise)?
Yeah, let's settle on consensus protocol = primitive + replication protocol.
11. "tag message" vs. "include in message"
12. follower vs. replica: we should use the right term depending on the context. A replica = leader or follower
13. precision vs. accuracy of clock sync: I think accuracy is better.
14. abbreviate concepts like RPCs the first they are used and use the abbreviated version consistently afterwards
15. public cloud vs. general environment.
16. replace \textbf with \Para
17. Use siunit package for typesetting units.
18. superscript in 99th and 99.9th.
19. closed-loop and close-loop.
20. Replace rank with deadline everywhere.
21. Unify figures 22 and 23 into one figure.
22. crash vs. failure: we should be consistent
23. Figure numbers are out of order.
24. Are we italicizing statuses?
25. footnotes are also out of order in appendix.
26. "number of replicas" instead of "replica number"
27. footnotes have duplicate numbers in appendix.
28. Look into putting the entire algorithm 1 and algorithm 2 into one page each without spillover so that it's easier to read.
29. Say "low cost" intstead of "subtle cost"
